Policy Synthesis for Factored MDPs with Graph Temporal Logic Specifications

We study the synthesis of policies for multi-agent systems to implement spatial-temporal tasks. We formalize the problem as a factored Markov decision process subject to so-called graph temporal logic specifications. The transition function and the spatial-temporal task of each agent depend on the agent itself and its neighboring agents. The structure in the model and the specifications enable to develop a distributed algorithm that, given a factored Markov decision process and a graph temporal logic formula, decomposes the synthesis problem into a set of smaller synthesis problems, one for each agent. We prove that the algorithm runs in time linear in the total number of agents. The size of the synthesis problem for each agent is exponential only in the number of neighboring agents, which is typically much smaller than the number of agents. We demonstrate the algorithm in case studies on disease control and urban security. The numerical examples show that the algorithm can scale to hundreds of agents.

==> data.dat <==
x                      y                      colordata
0.29 6.51 0.312142070174261
1.39 6.67 0.685085927040432
2.43 6.85 0.914646248532035
3.56 7.075 0.510038617619258
4.22 7.19 0.268309670841333
0.425 5.575 0.0312786093990236
1.49 5.73 0.3733020503831
2.63 6.02 0.647700301868446
3.66 6.19 0.0956116641490765
4.71 6.385 0.292572508784498
0.55 4.76 0.192803655791449
1.645 4.92 0.190913094921226
2.73 5.08 0.224785003737408
3.78 5.29 0.111976513627961
4.82 5.55 0.219931620010259
0.665 3.79 0.431622108593821
1.74 3.88 0.396370445602672
2.91 4.15 0.147413625198577
3.92 4.38 0.506321106674979
4.95 4.64 0.22862013464441
0.82 2.88 0.389295244783753
1.88 3.01 0.248893015403111
2.98 3.22 0.527589436383504
4.06 3.49 0.942273497490569
5.11 3.73 0.432355433055291
0.94 1.75 0.512572727714095
2.05 1.94 0.573277350638577
3.14 2.11 0.302103086335453
4.22 2.32 0.584277457601353
5.26 2.57 0.334918815894527
1.11 0.77 0.403516938521447
2.17 0.99 0.548737505681162
3.29 1.19 1.1184029105688
4.34 1.38 0.660896781604525
5.06 1.53 0.639444820729708

==> data_agent.dat <==
x   y       ey
100  18.64  2.9384147967312
200  30.72 1.9888578520235
300  66.41 3.27
400  88.99 3.98
500  117.24 7.46
600  138.54 7.36
700  163.98 9.62
800  188.39 14.34
900  211.22 10.10
1000  242.71 12.48

==> data_agent2.dat <==
x   y       ey
100  4.01  2.24
200  15.88 2.12
300  30.17 6.54
400  60.39 7.41
500  83.50 8.43
600  132.91 9.81
700  156.21 10.34
800  235.44 13.91
900  306.39 12.32
1000  342.13 14.42

==> dual_res_001.dat <==
x y
0 0.3043
5 0.01811
10 0.003439
15 0.0003839
20 0.0005176
25 0.0001435
30 0.0002302
35 0.0001264
40 0.0002836
45 0.0004359
50 0.0005215
55 0.0007842
60 0.0005711
65 0.0006041
70 0.0005426
75 0.0008539
80 0.001011
85 0.0007647
90 0.0003524
95 7.906e-05
100 0.0003999
105 0.0005404
110 0.0004897
115 0.0003034
120 0.0002384
125 0.0003355
130 0.000448
135 0.0004435
140 0.0003625
145 0.0003017
150 0.0003124
155 0.0003276
160 0.0002874
165 0.0003882
170 0.0004473
175 0.0004745
180 0.0004409
185 0.0003445
190 0.000197
195 5.305e-05
200 0.0001339
205 0.0002316
210 0.0002852
215 0.0003247
220 0.0003416
225 0.0004578
230 0.0005656
235 0.0006577
240 0.0006661
245 0.0005482
250 0.0004917
255 0.00046
260 0.0003844
265 0.000388
270 0.0003175
275 0.0001744
280 0.0001429
285 0.0002309
290 0.0002975
295 0.0002998
300 0.0002759
305 0.0002281
310 0.000183
315 0.0001942
320 0.0002002
325 0.0001933
330 0.0001277
335 9.891e-05
340 6.565e-05
345 4.67e-05
350 0.0001045
355 0.0001323
360 0.0001429
365 0.0001276
370 0.000109
375 9.432e-05
380 9.466e-05
385 9.428e-05
390 7.785e-05
395 5.686e-05
400 2.181e-05
405 1.926e-05
410 5.1e-05
415 5.179e-05
420 5.755e-05
425 6.237e-05
430 6.046e-05
435 5.998e-05
440 6.439e-05
445 6.309e-05
450 5.843e-05
455 4.523e-05
460 3.09e-05
465 2.67e-05
470 3.012e-05
475 4.019e-05
480 4.784e-05
485 5.749e-05
490 6.772e-05
495 7.144e-05

==> dual_res_1.dat <==
x y
0 24.16
10 0.3281
20 0.1423
30 0.06524
40 0.07835
50 0.03488
60 0.03036
70 0.04536
80 0.03154
90 0.02492
100 0.01754
110 0.01863
120 0.02556
130 0.01573
140 0.004353
150 0.01353
160 0.01505
170 0.0114
180 0.005366
190 0.005394
200 0.01003
210 0.009106
220 0.004161
230 0.002952
240 0.006545
250 0.007287
260 0.004518
270 0.0004241
280 0.004296
290 0.005533
300 0.00391
310 0.0008872
320 0.002461
330 0.003939
340 0.003379
350 0.001274
360 0.001184
370 0.002755
380 0.002812
390 0.001524
400 0.0003888
410 0.00185
420 0.002249
430 0.001498
440 0.0001303
450 0.001155
460 0.001695
470 0.001358
480 0.0004088
490 0.0006248

==> dual_res_100.dat <==
x y
0 1946
5 21.32
10 12.71
15 4.398
20 5.354
25 5.319
30 2.818
35 2.376
40 2.976
45 2.03
50 0.8493
55 1.397
60 1.572
65 1.053
70 0.6448
75 0.7155
80 0.7178
85 0.6635
90 0.6287
95 0.5316
100 0.415
105 0.4233
110 0.4316
115 0.3299
120 0.2201
125 0.2625
130 0.3368
135 0.3378
140 0.2569
145 0.1262
150 0.04623
155 0.1534
160 0.2147
165 0.2157
170 0.1751
175 0.1244
180 0.09578
185 0.1026
190 0.1113
195 0.1109
200 0.1111
205 0.1135
210 0.109
215 0.09247
220 0.06724
225 0.04799
230 0.05344
235 0.06938
240 0.07977
245 0.08017
250 0.0715
255 0.05476
260 0.03379
265 0.02335
270 0.03605
275 0.05201
280 0.05937
285 0.05704
290 0.04356
295 0.02382
300 0.005331
305 0.0204
310 0.03491
315 0.04152
320 0.04046
325 0.03329
330 0.02345
335 0.01394
340 0.01235
345 0.01961
350 0.02555
355 0.02827
360 0.02712
365 0.02249
370 0.01517
375 0.007685
380 0.008607
385 0.01519
390 0.01969
395 0.02091
400 0.01869
405 0.01409
410 0.007209
415 0.002253
420 0.007952
425 0.01288
430 0.01536
435 0.015
440 0.01218
445 0.007618
450 0.002328
455 0.003731
460 0.007929
465 0.01068
470 0.01129
475 0.01011
480 0.007727
485 0.004075
490 0.001813
495 0.004264

==> primal_res_001.dat <==
x y
0 12.52
5 0.7585
10 0.5543
15 0.4779
20 0.4041
25 0.3639
30 0.3096
35 0.2884
40 0.2692
45 0.2527
50 0.2385
55 0.2186
60 0.1926
65 0.1822
70 0.1715
75 0.1528
80 0.135
85 0.1334
90 0.1365
95 0.1343
100 0.126
105 0.1178
110 0.115
115 0.1155
120 0.1124
125 0.1069
130 0.1005
135 0.09706
140 0.09626
145 0.09564
150 0.09369
155 0.09134
160 0.08863
165 0.0837
170 0.07936
175 0.07541
180 0.07418
185 0.0753
190 0.07684
195 0.077
200 0.07526
205 0.07249
210 0.06999
215 0.06729
220 0.06488
225 0.05845
230 0.04908
235 0.03982
240 0.03294
245 0.03161
250 0.03073
255 0.02733
260 0.022
265 0.0205
270 0.02428
275 0.02738
280 0.02691
285 0.02166
290 0.01319
295 0.008888
300 0.01269
305 0.01562
310 0.01613
315 0.01458
320 0.0135
325 0.01279
330 0.01222
335 0.01319
340 0.0131
345 0.01294
350 0.0108
355 0.008353
360 0.007264
365 0.007064
370 0.007367
375 0.007998
380 0.007895
385 0.006612
390 0.006409
395 0.007281
400 0.008036
405 0.00803
410 0.006861
415 0.006101
420 0.005545
425 0.005353
430 0.005149
435 0.005051
440 0.004942
445 0.005055
450 0.005265
455 0.005599
460 0.005866
465 0.005872
470 0.005649
475 0.005134
480 0.004616
485 0.003945
490 0.003237
495 0.002194

==> primal_res_1.dat <==
x y
0 0.9229
10 0.09992
20 0.08171
30 0.07139
40 0.03489
50 0.04757
60 0.03945
70 0.01433
80 0.02055
90 0.02087
100 0.01972
110 0.01599
120 0.003578
130 0.01144
140 0.01428
150 0.009335
160 0.004742
170 0.006113
180 0.008852
190 0.008157
200 0.003223
210 0.002743
220 0.006138
230 0.006029
240 0.003432
250 0.001183
260 0.00376
270 0.004672
280 0.003154
290 0.0004403
300 0.002304
310 0.003407
320 0.002786
330 0.0009391
340 0.001186
350 0.00243
360 0.002333
370 0.001124
380 0.0004966
390 0.001638
400 0.001868
410 0.001169
420 0.0001989
430 0.00104
440 0.001438
450 0.001091
460 0.0002636
470 0.0005968
480 0.00106
490 0.0009545

==> primal_res_100.dat <==
x y
0 0.4504
5 0.0746
10 0.04489
15 0.06548
20 0.0431
25 0.02225
30 0.02766
35 0.02342
40 0.01078
45 0.0121
50 0.01517
55 0.01051
60 0.004828
65 0.006838
70 0.007818
75 0.006368
80 0.005013
85 0.004259
90 0.003552
95 0.003498
100 0.003622
105 0.003076
110 0.002432
115 0.002611
120 0.00282
125 0.002379
130 0.001428
135 0.0007661
140 0.001372
145 0.001938
150 0.002012
155 0.001595
160 0.0008918
165 0.0004522
170 0.000823
175 0.001118
180 0.001157
185 0.001034
190 0.0008893
195 0.0007886
200 0.0006977
205 0.0005845
210 0.0005116
215 0.0005555
220 0.0006497
225 0.0006904
230 0.0006383
235 0.0005096
240 0.000357
245 0.0002658
250 0.0003045
255 0.0003991
260 0.0004681
265 0.0004776
270 0.0004168
275 0.0002918
280 0.0001333
285 9.98e-05
290 0.0002337
295 0.0003283
300 0.0003551
305 0.0003146
310 0.0002246
315 0.0001176
320 7.898e-05
325 0.0001475
330 0.0002081
335 0.0002356
340 0.0002293
345 0.0001946
350 0.0001413
355 8.642e-05
360 7.278e-05
365 0.000112
370 0.0001517
375 0.0001704
380 0.000163
385 0.0001314
390 8.248e-05
395 3.468e-05
400 5.115e-05
405 9.365e-05
410 0.000121
415 0.0001268
420 0.0001112
425 7.795e-05
430 3.416e-05
435 1.402e-05
440 5.355e-05
445 8.176e-05
450 9.373e-05
455 8.884e-05
460 6.984e-05
465 4.141e-05
470 1.427e-05
475 2.748e-05
480 5.051e-05
485 6.469e-05
490 6.767e-05
495 5.991e-05
